Synthesizing Text-to-SQL Data from Weak and Strong LLMs

The capability gap between open-source and closed-source large language models (LLMs) remains a challenge in text-to-SQL tasks. In this paper, we introduce a synthetic data approach that combines data produced by larger, more powerful models (strong models) with error information data generated by smaller, not well-aligned models (weak models). The method not only enhances the domain generalization of text-to-SQL models but also explores the potential of error data supervision through preference learning. Furthermore, we employ the synthetic data approach for instruction tuning on open-source LLMs, resulting SENSE, a specialized text-to-SQL model. The effectiveness of SENSE is demonstrated through state-of-the-art results on the SPIDER and BIRD benchmarks, bridging the performance gap between open-source models and methods prompted by closed-source models.

==> self_instruct_prompting.txt <==
# Data Generation Instructions: Text-to-SQL Data Points

Your task is to generate one additional data point at the **{the_level}** difficulty level, in alignment with the format of the two provided data points.

1. **Domain**: Avoid domains that have been over-represented in our repository. Do not opt for themes like Education/Universities, Healthcare/Medical, Travel/Airlines, or Entertainment/Media.
2. **Schema**: Post your domain selection, craft an associated set of tables. These should feature logical columns, appropriate data types, and clear relationships.
3. **Question Difficulty - {the_level}**:
  - **Easy**: Simple queries focusing on a single table.
  - **Medium**: More comprehensive queries involving joins or aggregate functions across multiple tables.
  - **Hard**: Complex queries demanding deep comprehension, with answers that use subqueries, multiple joins, or other advanced features. 
   Note: At the given difficulty, both the intricacy of the SQL and the cognitive challenge in grasping the question matter.
4. **Answer**: Formulate the SQL query that accurately addresses your question and is syntactically correct.

**Additional Guidelines**:
  - Venture into diverse topics or areas for your questions.
  - Ensure the SQL engages multiple tables and utilizes advanced constructs, especially for higher difficulty levels.

Ensure your submission solely encompasses the Domain, Schema, Question, and Answer. Refrain from adding unrelated content or remarks.

## Example-1
{data_points1}

## Example-2
{data_points3}

## Example-3

